Instruction-Guided Fusion of Multi-Layer Visual Features in Large Vision-Language Models

Large Vision-Language Models (LVLMs) have achieved remarkable success in a wide range of multimodal tasks by integrating pre-trained vision encoders and large language models. However, current LVLMs primarily rely on visual features extracted from the final layers of the vision encoder, overlooking the complementary information available in shallower layers. While recent approaches have explored the use of multilayer visual features in LVLMs, they tend to be task-agnostic and fail to examine the dependencies of hierarchical visual features on specific tasks. To address these gaps, we systematically investigate the contributions of visual features from different encoder layers using 18 benchmarks spanning 6 task categories. Our findings reveal that multilayer features provide complementary strengths with varying task dependencies, and uniform fusion leads to suboptimal performance. Building on these insights, we propose the instruction-guided vision aggregator, a module that dynamically integrates multi-layer visual features based on textual instructions, without increasing the number of visual tokens. Extensive evaluations demonstrate the superior performance of our method. Additionally, an in-depth analysis of the aggregator's behavior highlights the dominance of mid-to-high-level features in semantic-rich tasks and the critical role of low-level features in fine-grained perception.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



